Randomness Is All You Need: Semantic Traversal of Problem-Solution Spaces with Large Language Models

We present a novel approach to exploring innovation problem and solution domains using LLM fine-tuning with a custom idea database. By semantically traversing the bi-directional problem and solution tree at different temperature levels we achieve high diversity in solution edit distance while still remaining close to the original problem statement semantically. In addition to finding a variety of solutions to a given problem, this method can also be used to refine and clarify the original problem statement. As further validation of the approach, we implemented a proof-of-concept Slack bot to serve as an innovation assistant.

==> data/temperatures.txt <==
0.2 enjoy 83
0.2 eat 17
0.7 enjoy 46
0.7 eat 35
0.7 ride 5
0.7 play 4
0.7 participate 2
0.7 this 1
0.7 swim 1
0.7 outdoor 1
0.7 travel 1
0.7 have 1
0.7 there 1
0.7 appreciate 1
0.7 use 1
1.0 enjoy 28
1.0 eat 19
1.0 ride 7
1.0 appreciate 5
1.0 participate 4
1.0 walk 3
1.0 relax 3
1.0 explore 3
1.0 play 3
1.0 complete 2
1.0 particip 2
1.0 read 2
1.0 engage 2
1.0 swim 2
1.0 continuously 1
1.0 have 1
1.0 spend 1
1.0 partic 1
1.0 fly 1
1.0 complet 1
1.0 visit 1
1.0 sports 1
1.0 celebrate 1
1.0 combine 1
1.0 travel 1
1.0 be 1
1.0 use 1
1.0 plastic 1
1.0 drink 1
1.5 eat 10
1.5 enjoy 7
1.5 play 5
1.5 particip 4
1.5 drive 2
1.5 go 2
1.5 finish 2
1.5 walk 2
1.5 download 1
1.5 take 1
1.5 yoga 1
1.5 absolutely 1
1.5 accumulate 1
1.5 celebrate 1
1.5 su 1
1.5 res 1
1.5 bad 1
1.5 swim 1
1.5 accommodate 1
1.5 explore 1
1.5 details 1
1.5 personal 1
1.5 participate 1
1.5 improve 1
1.5 spends 1
1.5 set 1
1.5 poly 1
1.5 complet 1
1.5 colorful 1
1.5 adventure 1
1.5 hike 1
1.5 travel 1
1.5 . 1
1.5 have 1
1.5 solve 1
1.5 electrically 1
1.5 invest 1
1.5 effectively 1
1.5 unw 1
1.5 resort 1
1.5 tor 1
1.5 jelly 1
1.5 outdoor 1
1.5 i 1
1.5 and 1
1.5 { 1
1.5 att 1
1.5 sw 1
1.5 appreciate 1
1.5 chain 1
1.5 quin 1
1.5 serve 1
1.5 feature 1
1.5 sung 1
1.5 be 1
1.5 woman 1
1.5 in 1
1.5 parties 1
1.5 to 1
1.5 do 1
1.5 emphasize 1
1.5 forest 1
1.5 bicycle 1
1.5 dining 1
1.5 hopefully 1
1.5 jug 1
1.5 label 1
1.5 attend 1
1.5 extensively 1
1.5 roller 1
1.5 receive 1
1.5 join 1
1.5 extend 1
50 � 2
50 ether 1
50 erosion 1
50 absorbed 1
50 little 1
50 ([* 1
50 ова 1
50 gold 1
50 legal 1
50 mim 1
50 today 1
50 credited 1
50 mil 1
50 everybody 1
50 wife 1
50 .[ 1
50 量 1
50 forwarded 1
50 io 1
50 fter 1
50 gal 1
50 potent 1
50 isor 1
50 thread 1
50 resolution 1
50 ix 1
50 editorial 1
50 one 1
50 partnered 1
50 jung 1
50 blessings 1
50 irq 1
50 ustr 1
50 rapeutic 1
50 scan 1
50 uria 1
50 businesses 1
50 htc 1
50 grouping 1
50 unstable 1
50 parench 1
50 conne 1
50 api 1
50 gre 1
50 britain 1
50 xf 1
50 652 1
50 equivalent 1
50 advanced 1
50 chi 1
50 theme 1
50 inclination 1
50 does 1
50 310 1
50 spars 1
50 für 1
50 p 1
50 exists 1
50 ()); 1
50 encephal 1
50 rely 1
50 configuration 1
50 iding 1
50 .” 1
50 spect 1
50 数 1
50 andreas 1
50 -, 1
50 mathchoice 1
50 eyer 1
50 mat 1
50 oche 1
50 593 1
50 chap 1
50 dictionary 1
50 riched 1
50 piano 1
50 generation 1
50 rep 1
50 cary 1
50 $(' 1
50 ник 1
50 consolidation 1
50 pars 1
50 117 1
50 -> 1
50 058 1
50 indonesian 1
50 classical 1
50 contour 1
50 drawbacks 1
50 cale 1
50 rick 1
50 anticipate 1
50 7554 1
50 stur 1
50 odge 1
50 unlike 1

